Rosetta photoelectron emission and solar ultraviolet flux at comet 67P

The Langmuir Probe instrument on Rosetta monitored the photoelectron emission cur- rent of the probes during the Rosetta mission at comet 67P/Churyumov-Gerasimenko, in essence acting as a photodiode monitoring the solar ultraviolet radiation at wave- lengths below 250 nm. We have used three methods of extracting the photoelectron saturation current from the Langmuir probe measurements. The resulting dataset can be used as an index of the solar far and extreme ultraviolet at the Rosetta spacecraft position, including flares, in wavelengths that are important for photoionisation of the cometary neutral gas. Comparing the photoemission current to data measurements by MAVEN/EUVM and TIMED/SEE, we find good correlation when 67P was at large heliocentric distances early and late in the mission, but up to 50 percent decrease of the expected photoelectron current at perihelion. We discuss possible reasons for the photoemission decrease, including scattering and absorption by nanograins created by disintegration of cometary dust far away from the nucleus.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
